Parallel Work Inflation, Memory Effects, and their Empirical Analysis

In this paper, we propose an empirical method for evaluating the performance of parallel code. Our method is based on a simple idea that is surprisingly effective in helping to identify causes of poor performance, such as high parallelization overheads, lack of adequate parallelism, and memory effects. Our method relies on only the measurement of the run time of a baseline sequential program, the run time of the parallel program, the single-processor run time of the parallel program, and the total amount of time processors spend idle, waiting for work. In our proposed approach, we establish an equality between the observed parallel speedups and three terms that we call parallel work, idle time, and work-inflation, where all terms except work inflation can be measured empirically, with precision. We then use the equality to calculate the difficult-to-measure work-inflation term, which includes increased communication costs and memory effects due to parallel execution. By isolating the main factors of poor performance, our method enables the programmer to assign blame to certain properties of the code, such as parallel grain size, amount of parallelism, and memory usage. We present a mathematical model, inspired by the work-span model, that enables us to justify the interpretation of our measurements. We also introduce a method to help the programmer to visualize both the relative impact of the various causes of poor performance and the scaling trends in the causes of poor performance. Our method fits in a sweet spot in between state-of-the-art profiling and visualization tools. We illustrate our method by several empirical studies and we describe a few experiments that emphasize the care that is required to accurately interpret speedup plots.

==> cmdlines.txt <==
#overhead

./run speedup_experiments.opt --init_array -size 1000000000 -proc 0,1,8,16,24,30,38 -cutoff 100,200,500,1000,10000 -op read -computation 10
./plot -mode speedup

#idle time

./run speedup_experiments.opt --init_array -size 1000000000 -proc 0,1,4,8,16,24,30,38 -cutoff 10000000,50000000,2000000,1000000,500000,100000 -op read -computation 10
./plot -mode speedup

#contention

./run speedup_experiments.opt --init_array -size 100000000 -proc 0,1,2,4,8,16,24,30,38,60,78 -computation 10 -op read -contention 5,50,500,5000,20000,50000
./plot -mode speedup

#bandwidth (can also try gap 10)

./run speedup_experiments.opt --init_array -size 300000000 -proc 0,1,4,8,16,24,30,38,60,78 -computation 50,5,20,0 -op incr -gap 1
./plot -mode speedup

#artificial (without contention)
# todo: try gap 256

./run speedup_experiments.opt --init_array -size 600000000 -proc 0,1,4,8,16,24,30,38,60,78 -computation 0,1,2,5,20,30,50 -op incr -gap 1

#artificial (with contention)

./run speedup_experiments.opt --init_array -size 300000000 -proc 0,1,4,8,16,24,30,38,60,78 -computation 0,5,20,30,100 -op incr -gap 10
./plot -mode speedup

#input size

./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 32,256 -cutoff 10000 -size 40000000  -op read -par_repeat 10 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 32,256 -cutoff 10000 -size 10000000  -op read -par_repeat 40 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 32,256 -cutoff 10000 -size 16000000  -op read -par_repeat 25 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 32,256 -cutoff 10000 -size 8000000  -op read -par_repeat 50 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 32,256 -cutoff 10000 -size 4000000  -op read -par_repeat 100 --append &&
./plot -mode speedup -graph gap # point 2
./plot -y exectime -x size -graph proc -legend bottomright --xlog  # point 3

#allocation policy

./run speedup_experiments.opt --init_array -size 3000000000 -proc 0,1,4,8,16,24,30,38 -computation 0 -op incr,read,write,faa -force_sequential_init_array 0,1 -gap 1,64,256
./plot -mode speedup






./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 8,64 -cutoff 10000 -size 40000000  -op read -par_repeat 10 &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 8,64 -cutoff 10000 -size 10000000  -op read -par_repeat 40 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 8,64 -cutoff 10000 -size 16000000  -op read -par_repeat 25 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 8,64 -cutoff 10000 -size 8000000  -op read -par_repeat 50 --append &&
./run speedup_experiments.opt -runs 3 --init_array -proc 0,4,8,16,24,30,38 -gap 8,64 -cutoff 10000 -size 4000000  -op read -par_repeat 100 --append &&
./plot -y exectime -x size -graph proc -legend bottomright --xlog




./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 40000000  -op read -par_repeat 10 --append &&
./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 10000000  -op read -par_repeat 40 --append &&
./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 16000000  -op read -par_repeat 25 --append &&
./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 8000000  -op read -par_repeat 50 --append &&
./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 4000000  -op read -par_repeat 100 --append &&
./plot -y exectime -x size -graph proc -legend bottomright --xlog


./run speedup_experiments.opt --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 5000 -size 400000000 -par_repeat 1 &&
./run speedup_experiments.opt --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 5000 -size 100000000 -par_repeat 4 &&
./run speedup_experiments.opt --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 5000 -size 40000000  -par_repeat 10 --append &&
./run speedup_experiments.opt --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 5000 -size 16000000  -par_repeat 25 --append &&
./run speedup_experiments.opt --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 5000 -size 8000000  -par_repeat 50 --append &&
./run speedup_experiments.opt --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 5000 -size 4000000  -par_repeat 100 --append &&
./plot -y exectime -x size -graph proc -legend bottomright --xlog


./run speedup_experiments.opt --init_array -size 1000000000 -proc 0,8,16,24,30,38 -contention 0,10,20,100,1000

./plot -mode speedup


./run speedup_experiments.opt --init_array -proc 0,8,16,24,30,38 -size 100000000 -repeat 1
./run speedup_experiments.opt --init_array -proc 0,8,16,24,30,38 -size 10000000  -repeat 10 --append
./run speedup_experiments.opt --init_array -proc 0,8,16,24,30,38 -size 1000000  -repeat 100 --append
./run speedup_experiments.opt --init_array -proc 0,8,16,24,30,38 -size 100000  -repeat 1000 --append

./plot -mode speedup -curve size,repeat


./run speedup_experiments.opt --init_array -size 100000000 -proc 0,8,16,24,30,38 -computation 0,10,20,100

./plot -mode speedup


./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 400000000 -op read -par_repeat 1 &&
./run speedup_experiments.opt -runs 6 --init_array -proc 0,4,8,16,24,30,38 -gap 10 -cutoff 10000 -size 100000000 -op read -par_repeat 4 &&





#NEW

# plot in the paper with gap=1
./run speedup_experiments.opt --init_array -computation 1,2,3,4,5,6,8,10 -proc 0,8,16,24,32,40 -gap 1 -cutoff 10000 -size 600000000 -op incr -par_repeat 1 --nodummy

# alternative operation 
./run speedup_experiments.opt --init_array -computation 1,2,3,4,5,6,8,10 -proc 0,8,16,24,32,40 -gap 1 -cutoff 10000 -size 600000000 -op rcw -par_repeat 1 --nodummy

 ./plot -mode speedup 







==> exp/comb_results.txt <==
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.017431
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.024004
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.002978
total_idle_time	0.001090
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001753
total_idle_time	0.001962
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001333
total_idle_time	0.005211
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001244
total_idle_time	0.006388
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.017447
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.023927
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.003074
total_idle_time	0.001128
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001773
total_idle_time	0.002899
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001351
total_idle_time	0.004626
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001215
total_idle_time	0.006887
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.017425
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.023955
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.003069
total_idle_time	0.000917
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001661
total_idle_time	0.002208
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001364
total_idle_time	0.003527
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001255
total_idle_time	0.005664
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.017433
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.023987
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.003139
total_idle_time	0.001194
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001680
total_idle_time	0.002412
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001271
total_idle_time	0.004719
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001298
total_idle_time	0.005913
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.017422
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.023957
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.003032
total_idle_time	0.000883
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001748
total_idle_time	0.002964
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001313
total_idle_time	0.004922
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001225
total_idle_time	0.005287
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.017446
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.023856
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.002959
total_idle_time	0.001095
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001734
total_idle_time	0.002887
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001381
total_idle_time	0.005241
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 200000
---
realmergesize 200
realquicksize 200
exectime 0.001207
total_idle_time	0.005287
timed_out -1
svninfo 1874:1878M
==========


==> exp/good_results.txt <==
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 0
n 10000000
---
realmergesize 1000
realquicksize 1000
exectime 1.138710
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 1
n 10000000
---
realmergesize 1000
realquicksize 1000
exectime 1.361741
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 10
n 10000000
---
realmergesize 1000
realquicksize 1000
exectime 0.135769
total_idle_time	0.001305
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 20
n 10000000
---
realmergesize 1000
realquicksize 1000
exectime 0.071230
total_idle_time	0.004190
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 30
n 10000000
---
realmergesize 1000
realquicksize 1000
exectime 0.049967
total_idle_time	0.005756
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 40
n 10000000
---
realmergesize 1000
realquicksize 1000
exectime 0.040033
total_idle_time	0.015958
timed_out -1
svninfo 1874:1878M
==========


==> exp/huge_results.txt <==
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 0
n 100000000
---
realmergesize 1000
realquicksize 1000
exectime 13.055784
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 1
n 100000000
---
realmergesize 1000
realquicksize 1000
exectime 15.774507
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 10
n 100000000
---
realmergesize 1000
realquicksize 1000
exectime 1.572284
total_idle_time	0.002531
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 20
n 100000000
---
realmergesize 1000
realquicksize 1000
exectime 0.808817
total_idle_time	0.006415
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 30
n 100000000
---
realmergesize 1000
realquicksize 1000
exectime 0.551448
total_idle_time	0.007080
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 1000
taskset shared_deques
quicksize 1000
proc 40
n 100000000
---
realmergesize 1000
realquicksize 1000
exectime 0.437729
total_idle_time	0.010668
timed_out -1
svninfo 1874:1878M
==========


==> exp/idle_results.txt <==
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 0
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.017455
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 1
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.018877
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 10
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.002402
total_idle_time	0.002727
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 20
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001365
total_idle_time	0.005031
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 30
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001353
total_idle_time	0.009309
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 40
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001279
total_idle_time	0.014300
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 0
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.017429
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 1
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.018880
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 10
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.002384
total_idle_time	0.002815
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 20
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001384
total_idle_time	0.005292
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 30
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001392
total_idle_time	0.011907
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 40
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001314
total_idle_time	0.014391
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 0
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.017431
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 1
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.018883
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 10
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.002297
total_idle_time	0.001750
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 20
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001435
total_idle_time	0.006360
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 30
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001325
total_idle_time	0.011889
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 40
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001401
total_idle_time	0.017424
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 0
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.017426
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 1
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.018912
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 10
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.002321
total_idle_time	0.002846
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 20
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001416
total_idle_time	0.005679
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 30
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001451
total_idle_time	0.012545
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 40
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001231
total_idle_time	0.012845
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 0
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.017466
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 1
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.018919
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 10
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.002325
total_idle_time	0.002315
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 20
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001468
total_idle_time	0.006576
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 30
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001329
total_idle_time	0.009843
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 40
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001275
total_idle_time	0.015383
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 0
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.017414
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 1
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.018853
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 10
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.002280
total_idle_time	0.001890
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 20
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001588
total_idle_time	0.007310
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 30
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001388
total_idle_time	0.011118
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 10000
taskset shared_deques
quicksize 10000
proc 40
n 200000
---
realmergesize 10000
realquicksize 10000
exectime 0.001242
total_idle_time	0.013922
timed_out -1
svninfo 1874:1878M
==========


==> exp/incr_results.txt <==
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
quicksize -8000
proc 0
n 20000000
---
realmergesize 8000
realquicksize 8000
exectime 2.377213
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
quicksize -8000
proc 1
n 20000000
---
realmergesize 8000
realquicksize 8000
exectime 2.632429
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
quicksize -8000
proc 10
n 20000000
---
realmergesize 800
realquicksize 800
exectime 0.301478
total_idle_time	0.001677
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
quicksize -8000
proc 20
n 20000000
---
realmergesize 400
realquicksize 400
exectime 0.164193
total_idle_time	0.004704
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
quicksize -8000
proc 30
n 20000000
---
realmergesize 266
realquicksize 266
exectime 0.136895
total_idle_time	0.006902
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
quicksize -8000
proc 40
n 20000000
---
realmergesize 200
realquicksize 200
exectime 0.118989
total_idle_time	0.009469
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
fakeproc 1
quicksize -8000
proc 1
n 20000000
---
realmergesize 8000
realquicksize 8000
exectime 2.641350
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
fakeproc 10
quicksize -8000
proc 1
n 20000000
---
realmergesize 800
realquicksize 800
exectime 2.905321
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
fakeproc 20
quicksize -8000
proc 1
n 20000000
---
realmergesize 400
realquicksize 400
exectime 3.090996
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
fakeproc 30
quicksize -8000
proc 1
n 20000000
---
realmergesize 266
realquicksize 266
exectime 3.591867
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize -8000
taskset shared_deques
fakeproc 40
quicksize -8000
proc 1
n 20000000
---
realmergesize 200
realquicksize 200
exectime 3.623055
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========


==> exp/mis-orig.txt <==
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.741790
total_idle_time	0.080041
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.054529
total_idle_time	0.170200
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 1.002416
total_idle_time	0.274175
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 1.036881
total_idle_time	0.380348
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.682935
total_idle_time	0.080114
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.874410
total_idle_time	0.164948
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.622596
total_idle_time	0.263121
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.516443
total_idle_time	0.376578
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.743984
total_idle_time	0.081368
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.056826
total_idle_time	0.171809
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 1.009593
total_idle_time	0.275005
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.937202
total_idle_time	0.384654
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.684894
total_idle_time	0.081325
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.873914
total_idle_time	0.166866
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.624552
total_idle_time	0.267324
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.516974
total_idle_time	0.373975
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.767409
total_idle_time	0.076536
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.057697
total_idle_time	0.171300
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.960791
total_idle_time	0.267273
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.956892
total_idle_time	0.397336
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.681852
total_idle_time	0.079875
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.872846
total_idle_time	0.168461
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.623157
total_idle_time	0.264356
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.518785
total_idle_time	0.387153
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 1
---
exectime 14.766136
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 1
---
exectime 17.846725
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./MIS.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./mis.myopt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========


==> exp/mis-teraram.txt <==
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 1
---
exectime 14.883700
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 1
---
exectime 14.220370
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 1
---
exectime 18.001883
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 1
---
exectime 17.335364
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 10
---
exectime 1.749581
total_idle_time	0.071208
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 10
---
exectime 1.869112
total_idle_time	0.098290
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 10
---
exectime 1.751214
total_idle_time	0.065003
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 10
---
exectime 1.709838
total_idle_time	0.118088
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 20
---
exectime 0.949133
total_idle_time	0.160981
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 20
---
exectime 0.924891
total_idle_time	0.388466
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 20
---
exectime 0.957149
total_idle_time	0.151308
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 20
---
exectime 0.939287
total_idle_time	0.395101
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 30
---
exectime 0.697548
total_idle_time	0.272506
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 30
---
exectime 0.714960
total_idle_time	0.837967
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 30
---
exectime 0.704167
total_idle_time	0.259919
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 30
---
exectime 0.722581
total_idle_time	0.825324
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 40
---
exectime 0.599817
total_idle_time	0.410165
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 40
---
exectime 0.625557
total_idle_time	1.393209
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 40
---
exectime 0.598714
total_idle_time	0.390928
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 40
---
exectime 0.630958
total_idle_time	1.403327
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 10
---
exectime 1.743691
total_idle_time	0.068754
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 10
---
exectime 1.710096
total_idle_time	0.121413
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 10
---
exectime 1.776485
total_idle_time	0.066643
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 10
---
exectime 1.712900
total_idle_time	0.122316
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 20
---
exectime 0.954831
total_idle_time	0.164566
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 20
---
exectime 0.932314
total_idle_time	0.407596
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 20
---
exectime 0.961750
total_idle_time	0.153352
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 20
---
exectime 0.938989
total_idle_time	0.403793
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 30
---
exectime 0.701506
total_idle_time	0.275250
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 30
---
exectime 0.712759
total_idle_time	0.800486
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 30
---
exectime 0.704433
total_idle_time	0.259487
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 30
---
exectime 0.718251
total_idle_time	0.830520
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 40
---
exectime 0.600552
total_idle_time	0.411709
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 40
---
exectime 0.623176
total_idle_time	1.385450
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 40
---
exectime 0.605383
total_idle_time	0.409464
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 40
---
exectime 0.620490
total_idle_time	1.378405
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 10
---
exectime 1.750904
total_idle_time	0.070065
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 10
---
exectime 1.700377
total_idle_time	0.117610
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 10
---
exectime 1.751389
total_idle_time	0.062340
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 10
---
exectime 1.683188
total_idle_time	0.120688
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 20
---
exectime 0.952497
total_idle_time	0.165753
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 20
---
exectime 0.931470
total_idle_time	0.406060
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 20
---
exectime 0.957068
total_idle_time	0.154909
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 20
---
exectime 0.937790
total_idle_time	0.395194
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 30
---
exectime 0.700902
total_idle_time	0.270001
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 30
---
exectime 0.709041
total_idle_time	0.788973
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 30
---
exectime 0.706052
total_idle_time	0.270632
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 30
---
exectime 0.715105
total_idle_time	0.823583
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 0
proc 40
---
exectime 0.600751
total_idle_time	0.405547
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 0
proc 40
---
exectime 0.621574
total_idle_time	1.415848
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
numa_alloc_interleaved 1
proc 40
---
exectime 0.601629
total_idle_time	0.390200
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog examples/MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
numa_alloc_interleaved 1
proc 40
---
exectime 0.621207
total_idle_time	1.409227
timed_out -1
svninfo 2058:2060M
==========


==> exp/mis.txt <==
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 0
---
exectime 10.1
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.687436
total_idle_time	0.079275
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.610121
total_idle_time	0.114465
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.873141
total_idle_time	0.161589
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 0.847052
total_idle_time	0.337836
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.683211
total_idle_time	0.736259
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 0.634685
total_idle_time	1.356511
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.516091
total_idle_time	0.373772
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 0.526201
total_idle_time	1.265446
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.725079
total_idle_time	0.082159
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.655484
total_idle_time	0.123618
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.055256
total_idle_time	0.171756
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 1.043368
total_idle_time	0.374714
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 1.001705
total_idle_time	0.280753
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 1.009665
total_idle_time	0.904906
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 1.042307
total_idle_time	0.382972
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 1.050128
total_idle_time	1.551578
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.680167
total_idle_time	0.079044
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.611422
total_idle_time	0.119034
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.873264
total_idle_time	0.165192
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 0.844726
total_idle_time	0.342018
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.622925
total_idle_time	0.267695
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 0.617790
total_idle_time	0.754399
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.516591
total_idle_time	0.368117
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 0.525533
total_idle_time	1.297241
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.724169
total_idle_time	0.082147
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.658052
total_idle_time	0.121145
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.053611
total_idle_time	0.170490
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 1.040427
total_idle_time	0.398972
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 1.005133
total_idle_time	0.275185
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 1.003492
total_idle_time	0.878037
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 1.042895
total_idle_time	0.384190
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 1.050761
total_idle_time	1.502878
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.680391
total_idle_time	0.079282
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.609587
total_idle_time	0.113784
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.873340
total_idle_time	0.162037
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 0.847673
total_idle_time	0.331996
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.623649
total_idle_time	0.270229
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 0.619616
total_idle_time	0.806500
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.521073
total_idle_time	0.377133
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 0.526873
total_idle_time	1.327750
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.747812
total_idle_time	0.079897
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.678102
total_idle_time	0.126600
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.048709
total_idle_time	0.173311
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 1.039600
total_idle_time	0.390188
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.998693
total_idle_time	0.282369
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 1.012073
total_idle_time	0.907673
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 1.032386
total_idle_time	0.397472
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 1.056158
total_idle_time	1.568232
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.681507
total_idle_time	0.079748
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.609089
total_idle_time	0.116495
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.882939
total_idle_time	0.156828
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 0.852443
total_idle_time	0.313485
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.640272
total_idle_time	0.247867
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 0.636907
total_idle_time	0.754485
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.560202
total_idle_time	0.392653
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 0.589374
total_idle_time	1.262868
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.744167
total_idle_time	0.082697
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.668880
total_idle_time	0.120648
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.066857
total_idle_time	0.171810
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 1.054703
total_idle_time	0.387734
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 1.008820
total_idle_time	0.283359
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 1.011674
total_idle_time	0.879136
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 1.025963
total_idle_time	0.418720
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 1.040876
total_idle_time	1.525151
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.683310
total_idle_time	0.077239
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.612375
total_idle_time	0.118567
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 0.878840
total_idle_time	0.158721
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 0.855705
total_idle_time	0.372393
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 0.624102
total_idle_time	0.259740
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 0.619334
total_idle_time	0.790290
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 0.517113
total_idle_time	0.382440
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 0.590356
total_idle_time	1.279399
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 10
---
exectime 1.738272
total_idle_time	0.082522
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 10
---
exectime 1.671002
total_idle_time	0.124345
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 20
---
exectime 1.059818
total_idle_time	0.175448
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 20
---
exectime 1.042576
total_idle_time	0.383291
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 30
---
exectime 1.000035
total_idle_time	0.277717
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 30
---
exectime 1.008740
total_idle_time	0.916781
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 40
---
exectime 1.036852
total_idle_time	0.366867
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 40
---
exectime 1.062081
total_idle_time	1.558607
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 1
---
exectime 17.724197
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./mis.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 1
---
exectime 17.123138
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset shared_deques
proc 1
---
exectime 14.728594
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========
machine teraram
vmachine local
prog ./MIS.opt
delta 30
cutoff 256
graph data/grid2d
controller by_manual
taskset cas_ri
proc 1
---
exectime 14.006784
total_idle_time	0.000000
timed_out -1
svninfo 2050:2051M
==========


==> exp/over_results.txt <==
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 0
n 10000000
---
realmergesize 200
realquicksize 200
exectime 1.138500
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 1
n 10000000
---
realmergesize 200
realquicksize 200
exectime 1.688940
total_idle_time	0.000000
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 10
n 10000000
---
realmergesize 200
realquicksize 200
exectime 0.180733
total_idle_time	0.001353
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 20
n 10000000
---
realmergesize 200
realquicksize 200
exectime 0.090474
total_idle_time	0.004960
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 30
n 10000000
---
realmergesize 200
realquicksize 200
exectime 0.061615
total_idle_time	0.005658
timed_out -1
svninfo 1874:1878M
==========
machine teraram
vmachine local
prog ./examples/cilksort.opt
controller by_manual
mergesize 200
taskset shared_deques
quicksize 200
proc 40
n 10000000
---
realmergesize 200
realquicksize 200
exectime 0.053156
total_idle_time	0.008869
timed_out -1
svninfo 1874:1878M
==========


==> exp/samplesort.txt <==
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 10
---
exectime 5.766550
total_idle_time	2.230860
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 10
---
exectime 4.482209
total_idle_time	2.201630
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 10
---
exectime 5.777576
total_idle_time	2.400977
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 10
---
exectime 4.385243
total_idle_time	2.293137
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 20
---
exectime 3.322546
total_idle_time	4.873549
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 20
---
exectime 2.675421
total_idle_time	4.665007
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 20
---
exectime 3.357270
total_idle_time	5.705781
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 20
---
exectime 2.663679
total_idle_time	5.638320
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 30
---
exectime 2.288270
total_idle_time	0.143249
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 30
---
exectime 2.090864
total_idle_time	7.103172
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 30
---
exectime 2.906042
total_idle_time	18.956426
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 30
---
exectime 2.125132
total_idle_time	8.838239
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 40
---
exectime 2.237309
total_idle_time	13.445329
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 40
---
exectime 1.823663
total_idle_time	10.039833
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 40
---
exectime 2.645413
total_idle_time	29.850748
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 40
---
exectime 2.385906
total_idle_time	33.754885
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 10
---
exectime 5.760757
total_idle_time	2.248539
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 10
---
exectime 4.477082
total_idle_time	2.143863
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 10
---
exectime 5.761786
total_idle_time	2.355288
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 10
---
exectime 4.390167
total_idle_time	2.296046
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 20
---
exectime 3.319859
total_idle_time	4.848546
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 20
---
exectime 2.691951
total_idle_time	4.658049
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 20
---
exectime 3.336411
total_idle_time	5.703677
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 20
---
exectime 2.676048
total_idle_time	5.686351
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 30
---
exectime 2.527047
total_idle_time	7.506681
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 30
---
exectime 2.085116
total_idle_time	7.161104
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 30
---
exectime 2.848671
total_idle_time	17.279382
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 30
---
exectime 2.272966
total_idle_time	13.779348
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 40
---
exectime 2.147089
total_idle_time	10.147812
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 40
---
exectime 1.815281
total_idle_time	9.704111
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 40
---
exectime 2.267562
total_idle_time	15.578087
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 40
---
exectime 2.189464
total_idle_time	25.517051
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 10
---
exectime 5.518126
total_idle_time	0.047132
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 10
---
exectime 4.470286
total_idle_time	2.141890
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 10
---
exectime 5.782526
total_idle_time	2.434667
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 10
---
exectime 4.398673
total_idle_time	2.247025
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 20
---
exectime 2.899823
total_idle_time	0.080641
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 20
---
exectime 2.655832
total_idle_time	4.705845
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 20
---
exectime 3.358822
total_idle_time	5.978706
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 20
---
exectime 2.660551
total_idle_time	5.388305
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 30
---
exectime 2.519995
total_idle_time	7.483612
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 30
---
exectime 2.105065
total_idle_time	7.212587
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 30
---
exectime 2.904148
total_idle_time	19.079719
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 30
---
exectime 2.389563
total_idle_time	17.108149
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 40
---
exectime 2.170133
total_idle_time	10.560651
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 40
---
exectime 1.824712
total_idle_time	9.817828
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 40
---
exectime 2.577160
total_idle_time	27.468881
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 40
---
exectime 2.185576
total_idle_time	25.643435
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 1
---
exectime 53.483407
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 1
---
exectime 40.085009
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 1
---
exectime 53.367713
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 1
---
exectime 39.166024
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========


machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset shared_deques
proc 0
---
exectime 38.5
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset shared_deques
proc 0
---
exectime 29.0
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/randdblseq
taskset cas_ri
proc 0
---
exectime 38.5
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========
machine teraram
vmachine local
prog ./sort.myopt
delta 30
cutoff 2048
sequence data/exptseq
taskset cas_ri
proc 0
---
exectime 29.0
total_idle_time	0.000000
timed_out -1
svninfo 2058:2060M
==========



